Privacy-Preserving Platform for Transactive Energy Systems

Transactive energy systems (TES) are emerging as a transformative solution for the problems faced by distribution system operators due to an increase in the use of distributed energy resources and a rapid acceleration in renewable energy generation. These, on one hand, pose a decentralized power system controls problem, requiring strategic microgrid control to maintain stability for the community and for the utility. On the other hand, they require robust financial markets operating on distributed software platforms that preserve privacy. In this paper, we describe the implementation of a novel, blockchain-based transactive energy system. We outline the key requirements and motivation of this platform, describe the lessons learned, and provide a description of key architectural components of this system.

==> TimePerOfferHistogram.csv <==
Seconds,Count
0,1
1,0
2,0
3,2
4,4
5,9
6,9
7,15
8,6
9,8
10,2
11,12
12,5
13,8
14,5
15,3
16,7
17,0
18,4
19,0
20,2
21,0
22,0
23,5
24,0
25,2
26,4
27,0
28,0
29,0
30,2
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,1

==> total_prod_cons.csv <==
Time Production Consumption
0:00 0 57.9
0:15 0 52.8
0:30 0 48.7
0:45 0 45.4
1:00 0 42.3
1:15 0 40.8
1:30 0 39.8
1:45 0 39.2
2:00 0 38.6
2:15 0 38.1
2:30 0 37.8
2:45 0 37.5
3:00 0 37.1
3:15 0 36.5
3:30 0 36.6
3:45 0 37.3
4:00 0 38.7
4:15 0 40.3
4:30 0 42.3
4:45 0 43.9
5:00 0 44.5
5:15 0 44.9
5:30 0 47
5:45 0 49.9
6:00 0 55
6:15 0 60.5
6:30 0.3 66.4
6:45 1.9 72.5
7:00 4.4 77.2
7:15 7.5 82.5
7:30 11 86.9
7:45 15.2 92.5
8:00 20 99.3
8:15 25.4 106.1
8:30 31 113.3
8:45 37.1 118.4
9:00 43.6 121.5
9:15 50.3 122.1
9:30 57.2 121.8
9:45 64.2 121.6
10:00 71.3 120.4
10:15 78.5 120.7
10:30 85.4 120.6
10:45 92.4 121.1
11:00 99 121.8
11:15 105.5 123.1
11:30 111.6 124.7
11:45 117.3 126.2
12:00 122.6 127
12:15 127.3 127.2
12:30 131.4 126.5
12:45 135.2 125.4
13:00 138.2 122
13:15 140.4 118.5
13:30 142.1 114.7
13:45 143.2 110.8
14:00 143.4 107.6
14:15 143.1 105.8
14:30 142 105.2
14:45 140.2 104.8
15:00 137.7 104
15:15 134.6 104
15:30 130.9 104.5
15:45 126.7 104.1
16:00 121.9 103.7
16:15 116.5 103
16:30 110.7 102.7
16:45 104.6 102.7
17:00 98.2 103.2
17:15 91.4 103.7
17:30 84.5 104.3
17:45 77.4 105
18:00 70.3 103.7
18:15 63.2 102.2
18:30 56.2 101.3
18:45 49.3 100.1
19:00 42.7 98.5
19:15 36.2 98.1
19:30 30.3 97.1
19:45 24.5 96.9
20:00 19.4 96.4
20:15 14.7 95.5
20:30 10.5 94.9
20:45 6.9 94.4
21:00 4 93
21:15 1.6 91.7
21:30 0 90.7
21:45 0 89
22:00 0 87.8
22:15 0 85.9
22:30 0 83.1
22:45 0 79.6
23:00 0 76.3
23:15 0 72.3
23:30 0 66.8
23:45 0 62.4

